N-SfC: Robust and Fast Shape Estimation from Caustic Images

This paper deals with the highly challenging problem of reconstructing the shape of a refracting object from a single image of its resulting caustic. Due to the ubiquity of transparent refracting objects in everyday life, reconstruction of their shape entails a multitude of practical applications. The recent Shape from Caustics (SfC) method casts the problem as the inverse of a light propagation simulation for synthesis of the caustic image, that can be solved by a differentiable renderer. However, the inherent complexity of light transport through refracting surfaces currently limits the practicability with respect to reconstruction speed and robustness. To address these issues, we introduce Neural-Shape from Caustics (N-SfC), a learning-based extension that incorporates two components into the reconstruction pipeline: a denoising module, which alleviates the computational cost of the light transport simulation, and an optimization process based on learned gradient descent, which enables better convergence using fewer iterations. Extensive experiments demonstrate the effectiveness of our neural extensions in the scenario of quality control in 3D glass printing, where we significantly outperform the current state-of-the-art in terms of computational speed and final surface error.

==> plots/nsfc_0.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.1954350471496582,0.1954350471496582,0.1954350471496582
1,0.06878773123025894,0.06878773123025894,0.06878773123025894
2,0.09130474179983139,0.09130474179983139,0.09130474179983139
3,0.16998080909252167,0.16998080909252167,0.16998080909252167
4,0.2564450800418854,0.2564450800418854,0.2564450800418854
5,0.34098273515701294,0.34098273515701294,0.34098273515701294
6,0.43379947543144226,0.43379947543144226,0.43379947543144226
7,0.5152794718742371,0.5152794718742371,0.5152794718742371
8,0.5850934386253357,0.5850934386253357,0.5850934386253357
9,0.6546272039413452,0.6546272039413452,0.6546272039413452
10,0.7216134071350098,0.7216134071350098,0.7216134071350098
11,0.793365478515625,0.793365478515625,0.793365478515625
12,0.8676408529281616,0.8676408529281616,0.8676408529281616
13,0.9466012120246887,0.9466012120246887,0.9466012120246887
14,1.0301092863082886,1.0301092863082886,1.0301092863082886

==> plots/nsfc_1.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.11022505164146423,0.11022505164146423,0.11022505164146423
1,0.06552069634199142,0.06552069634199142,0.06552069634199142
2,0.061400577425956726,0.061400577425956726,0.061400577425956726
3,0.07084700465202332,0.07084700465202332,0.07084700465202332
4,0.08537428081035614,0.08537428081035614,0.08537428081035614
5,0.09687657654285431,0.09687657654285431,0.09687657654285431
6,0.10838114470243454,0.10838114470243454,0.10838114470243454
7,0.11895554512739182,0.11895554512739182,0.11895554512739182
8,0.13317038118839264,0.13317038118839264,0.13317038118839264
9,0.1442367434501648,0.1442367434501648,0.1442367434501648
10,0.15540923178195953,0.15540923178195953,0.15540923178195953
11,0.16975314915180206,0.16975314915180206,0.16975314915180206
12,0.1846223920583725,0.1846223920583725,0.1846223920583725
13,0.20056283473968506,0.20056283473968506,0.20056283473968506
14,0.21725481748580933,0.21725481748580933,0.21725481748580933

==> plots/nsfc_2.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.14767487347126007,0.14767487347126007,0.14767487347126007
1,0.10096944123506546,0.10096944123506546,0.10096944123506546
2,0.07975660264492035,0.07975660264492035,0.07975660264492035
3,0.07648572325706482,0.07648572325706482,0.07648572325706482
4,0.07658565044403076,0.07658565044403076,0.07658565044403076
5,0.07908351719379425,0.07908351719379425,0.07908351719379425
6,0.08285068720579147,0.08285068720579147,0.08285068720579147
7,0.08837097883224487,0.08837097883224487,0.08837097883224487
8,0.09398110210895538,0.09398110210895538,0.09398110210895538
9,0.09828860312700272,0.09828860312700272,0.09828860312700272
10,0.10348627716302872,0.10348627716302872,0.10348627716302872
11,0.1091245785355568,0.1091245785355568,0.1091245785355568
12,0.11440029740333557,0.11440029740333557,0.11440029740333557
13,0.12111952900886536,0.12111952900886536,0.12111952900886536
14,0.13738884031772614,0.13738884031772614,0.13738884031772614

==> plots/nsfc_3.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.15380080044269562,0.15380080044269562,0.15380080044269562
1,0.11934126913547516,0.11934126913547516,0.11934126913547516
2,0.09494950622320175,0.09494950622320175,0.09494950622320175
3,0.09513013809919357,0.09513013809919357,0.09513013809919357
4,0.09187769889831543,0.09187769889831543,0.09187769889831543
5,0.089809350669384,0.089809350669384,0.089809350669384
6,0.0917653739452362,0.0917653739452362,0.0917653739452362
7,0.09045203030109406,0.09045203030109406,0.09045203030109406
8,0.09113762527704239,0.09113762527704239,0.09113762527704239
9,0.09143950790166855,0.09143950790166855,0.09143950790166855
10,0.09090015292167664,0.09090015292167664,0.09090015292167664
11,0.09276673942804337,0.09276673942804337,0.09276673942804337
12,0.09612029045820236,0.09612029045820236,0.09612029045820236
13,0.10142539441585541,0.10142539441585541,0.10142539441585541
14,0.10531392693519592,0.10531392693519592,0.10531392693519592

==> plots/nsfc_4.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.27698951959609985,0.27698951959609985,0.27698951959609985
1,0.21459783613681793,0.21459783613681793,0.21459783613681793
2,0.16875822842121124,0.16875822842121124,0.16875822842121124
3,0.14294226467609406,0.14294226467609406,0.14294226467609406
4,0.12611982226371765,0.12611982226371765,0.12611982226371765
5,0.11533785611391068,0.11533785611391068,0.11533785611391068
6,0.11038747429847717,0.11038747429847717,0.11038747429847717
7,0.11113347113132477,0.11113347113132477,0.11113347113132477
8,0.11463537812232971,0.11463537812232971,0.11463537812232971
9,0.12030211836099625,0.12030211836099625,0.12030211836099625
10,0.1292961686849594,0.1292961686849594,0.1292961686849594
11,0.13782848417758942,0.13782848417758942,0.13782848417758942
12,0.14906738698482513,0.14906738698482513,0.14906738698482513
13,0.16365063190460205,0.16365063190460205,0.16365063190460205
14,0.20444969832897186,0.20444969832897186,0.20444969832897186

==> plots/nsfc_5.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.30610403418540955,0.30610403418540955,0.30610403418540955
1,0.24108153581619263,0.24108153581619263,0.24108153581619263
2,0.18959227204322815,0.18959227204322815,0.18959227204322815
3,0.15881668031215668,0.15881668031215668,0.15881668031215668
4,0.13681448996067047,0.13681448996067047,0.13681448996067047
5,0.12477326393127441,0.12477326393127441,0.12477326393127441
6,0.11946465820074081,0.11946465820074081,0.11946465820074081
7,0.12004094570875168,0.12004094570875168,0.12004094570875168
8,0.1263662725687027,0.1263662725687027,0.1263662725687027
9,0.13522230088710785,0.13522230088710785,0.13522230088710785
10,0.1480351686477661,0.1480351686477661,0.1480351686477661
11,0.16305191814899445,0.16305191814899445,0.16305191814899445
12,0.1800966113805771,0.1800966113805771,0.1800966113805771
13,0.19706636667251587,0.19706636667251587,0.19706636667251587
14,0.21439716219902039,0.21439716219902039,0.21439716219902039

==> plots/nsfc_6.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.39843320846557617,0.39843320846557617,0.39843320846557617
1,0.33654460310935974,0.33654460310935974,0.33654460310935974
2,0.28456565737724304,0.28456565737724304,0.28456565737724304
3,0.24755121767520905,0.24755121767520905,0.24755121767520905
4,0.22094881534576416,0.22094881534576416,0.22094881534576416
5,0.19990156590938568,0.19990156590938568,0.19990156590938568
6,0.18608583509922028,0.18608583509922028,0.18608583509922028
7,0.17360635101795197,0.17360635101795197,0.17360635101795197
8,0.16802917420864105,0.16802917420864105,0.16802917420864105
9,0.1651279181241989,0.1651279181241989,0.1651279181241989
10,0.16654622554779053,0.16654622554779053,0.16654622554779053
11,0.1718176007270813,0.1718176007270813,0.1718176007270813
12,0.18233579397201538,0.18233579397201538,0.18233579397201538
13,0.19251735508441925,0.19251735508441925,0.19251735508441925
14,0.20596034824848175,0.20596034824848175,0.20596034824848175

==> plots/nsfc_7.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.234613299369812,0.234613299369812,0.234613299369812
1,0.20614787936210632,0.20614787936210632,0.20614787936210632
2,0.1755896955728531,0.1755896955728531,0.1755896955728531
3,0.1547330766916275,0.1547330766916275,0.1547330766916275
4,0.13656993210315704,0.13656993210315704,0.13656993210315704
5,0.12489589303731918,0.12489589303731918,0.12489589303731918
6,0.11861368268728256,0.11861368268728256,0.11861368268728256
7,0.11623487621545792,0.11623487621545792,0.11623487621545792
8,0.11646561324596405,0.11646561324596405,0.11646561324596405
9,0.12061911821365356,0.12061911821365356,0.12061911821365356
10,0.12695787847042084,0.12695787847042084,0.12695787847042084
11,0.14020858705043793,0.14020858705043793,0.14020858705043793
12,0.23704420030117035,0.23704420030117035,0.23704420030117035
13,1.0625160932540894,1.0625160932540894,1.0625160932540894
14,4.803487777709961,4.803487777709961,4.803487777709961

==> plots/nsfc_8.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.2823154032230377,0.2823154032230377,0.2823154032230377
1,0.27080482244491577,0.27080482244491577,0.27080482244491577
2,0.24926000833511353,0.24926000833511353,0.24926000833511353
3,0.23285673558712006,0.23285673558712006,0.23285673558712006
4,0.21701647341251373,0.21701647341251373,0.21701647341251373
5,0.20118927955627441,0.20118927955627441,0.20118927955627441
6,0.18716835975646973,0.18716835975646973,0.18716835975646973
7,0.17382824420928955,0.17382824420928955,0.17382824420928955
8,0.16224917769432068,0.16224917769432068,0.16224917769432068
9,0.1545257419347763,0.1545257419347763,0.1545257419347763
10,0.147749125957489,0.147749125957489,0.147749125957489
11,0.14509497582912445,0.14509497582912445,0.14509497582912445
12,0.1518641859292984,0.1518641859292984,0.1518641859292984
13,0.19642983376979828,0.19642983376979828,0.19642983376979828
14,0.6137456893920898,0.6137456893920898,0.6137456893920898

==> plots/nsfc_9.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.23721641302108765,0.23721641302108765,0.23721641302108765
1,0.19684039056301117,0.19684039056301117,0.19684039056301117
2,0.14753422141075134,0.14753422141075134,0.14753422141075134
3,0.1191752552986145,0.1191752552986145,0.1191752552986145
4,0.09995833039283752,0.09995833039283752,0.09995833039283752
5,0.09378521889448166,0.09378521889448166,0.09378521889448166
6,0.09890946745872498,0.09890946745872498,0.09890946745872498
7,0.11049064248800278,0.11049064248800278,0.11049064248800278
8,0.12616802752017975,0.12616802752017975,0.12616802752017975
9,0.1448909193277359,0.1448909193277359,0.1448909193277359
10,0.16326262056827545,0.16326262056827545,0.16326262056827545
11,0.18507900834083557,0.18507900834083557,0.18507900834083557
12,0.2054920345544815,0.2054920345544815,0.2054920345544815
13,0.22742383182048798,0.22742383182048798,0.22742383182048798
14,0.25010570883750916,0.25010570883750916,0.25010570883750916

==> plots/sfc_0.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.1954350471496582,0.1954350471496582,0.1954350471496582
1,0.1918458789587021,0.1918458789587021,0.1918458789587021
2,0.18378910422325134,0.18378910422325134,0.18378910422325134
3,0.3565879166126251,0.3565879166126251,0.3565879166126251
4,0.42098507285118103,0.42098507285118103,0.42098507285118103
5,0.4249556064605713,0.4249556064605713,0.4249556064605713

==> plots/sfc_1.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.11022505164146423,0.11022505164146423,0.11022505164146423
1,0.09914711117744446,0.09914711117744446,0.09914711117744446
2,0.14966093003749847,0.14966093003749847,0.14966093003749847
3,0.36587685346603394,0.36587685346603394,0.36587685346603394
4,0.48169058561325073,0.48169058561325073,0.48169058561325073
5,0.4820269048213959,0.4820269048213959,0.4820269048213959

==> plots/sfc_2.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.14767487347126007,0.14767487347126007,0.14767487347126007
1,0.133336141705513,0.133336141705513,0.133336141705513
2,0.2014562040567398,0.2014562040567398,0.2014562040567398
3,0.3899793326854706,0.3899793326854706,0.3899793326854706
4,0.44623181223869324,0.44623181223869324,0.44623181223869324
5,0.45537489652633667,0.45537489652633667,0.45537489652633667

==> plots/sfc_3.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.15380080044269562,0.15380080044269562,0.15380080044269562
1,0.13794873654842377,0.13794873654842377,0.13794873654842377
2,0.21075180172920227,0.21075180172920227,0.21075180172920227
3,0.3774198889732361,0.3774198889732361,0.3774198889732361
4,0.4158584177494049,0.4158584177494049,0.4158584177494049
5,0.4191521108150482,0.4191521108150482,0.4191521108150482

==> plots/sfc_4.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.27698951959609985,0.27698951959609985,0.27698951959609985
1,0.2612796127796173,0.2612796127796173,0.2612796127796173
2,0.2562687397003174,0.2562687397003174,0.2562687397003174
3,0.3576204776763916,0.3576204776763916,0.3576204776763916
4,0.39748817682266235,0.39748817682266235,0.39748817682266235
5,0.4036909341812134,0.4036909341812134,0.4036909341812134

==> plots/sfc_5.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.30610403418540955,0.30610403418540955,0.30610403418540955
1,0.2886773347854614,0.2886773347854614,0.2886773347854614
2,0.2764546275138855,0.2764546275138855,0.2764546275138855
3,0.3499627411365509,0.3499627411365509,0.3499627411365509
4,0.3781246244907379,0.3781246244907379,0.3781246244907379
5,0.38180604577064514,0.38180604577064514,0.38180604577064514

==> plots/sfc_6.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.39843320846557617,0.39843320846557617,0.39843320846557617
1,0.3831741511821747,0.3831741511821747,0.3831741511821747
2,0.33687490224838257,0.33687490224838257,0.33687490224838257
3,0.3736483156681061,0.3736483156681061,0.3736483156681061
4,0.3913230001926422,0.3913230001926422,0.3913230001926422
5,0.39573296904563904,0.39573296904563904,0.39573296904563904

==> plots/sfc_7.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.234613299369812,0.234613299369812,0.234613299369812
1,0.21331089735031128,0.21331089735031128,0.21331089735031128
2,0.2690322697162628,0.2690322697162628,0.2690322697162628
3,0.3331024944782257,0.3331024944782257,0.3331024944782257
4,0.34402570128440857,0.34402570128440857,0.34402570128440857
5,0.34626904129981995,0.34626904129981995,0.34626904129981995

==> plots/sfc_8.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.2823154032230377,0.2823154032230377,0.2823154032230377
1,0.26998791098594666,0.26998791098594666,0.26998791098594666
2,0.2777409255504608,0.2777409255504608,0.2777409255504608
3,0.29468122124671936,0.29468122124671936,0.29468122124671936
4,0.294740229845047,0.294740229845047,0.294740229845047
5,0.2949724793434143,0.2949724793434143,0.2949724793434143

==> plots/sfc_9.csv <==
Step,rel_error,rel_error__MIN,rel_error__MAX
0,0.23721641302108765,0.23721641302108765,0.23721641302108765
1,0.20816732943058014,0.20816732943058014,0.20816732943058014
2,0.2679101228713989,0.2679101228713989,0.2679101228713989
3,0.33611786365509033,0.33611786365509033,0.33611786365509033
4,0.36103376746177673,0.36103376746177673,0.36103376746177673
5,0.36713144183158875,0.36713144183158875,0.36713144183158875
